Phylogenetically informed Bayesian truncated copula graphical models for microbial association networks

Microorganisms play a critical role in host health. The advancement of high-throughput sequencing technology provides opportunities for a deeper understanding of microbial interactions. However, due to the limitations of 16S ribosomal RNA sequencing, microbiome data are zero-inflated, and a quantitative comparison of microbial abundances cannot be made across subjects. By leveraging a recent microbiome profiling technique that quantifies 16S ribosomal RNA microbial counts, we propose a novel Bayesian graphical model that incorporates microorganisms' evolutionary history through a phylogenetic tree prior and explicitly accounts for zero-inflation using the truncated Gaussian copula. Our simulation study reveals that the evolutionary information substantially improves the network estimation accuracy. We apply the proposed model to the quantitative gut microbiome data of 106 healthy subjects, and identify three distinct microbial communities that are not determined by existing microbial network estimation models. We further find that these communities are discriminated based on microorganisms' ability to utilize oxygen as an energy source.

==> Bayesian Gaussian Copula (arXiv)/tikz/BCG.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{rectangle}=[fill=white, draw=black, shape=rectangle, align=center]
\tikzstyle{leftAligned}=[fill=white, draw=white, shape=rectangle, anchor=base west]
\tikzstyle{diamond}=[fill=white, draw=black, shape=diamond, align=center]
\tikzstyle{ellipse}=[fill=white, draw=black, shape=ellipse, align=center]
\tikzstyle{circle}=[fill=white, draw=black, shape=circle]
\tikzstyle{nobound}=[fill=white, draw=none, shape=rectangle, align=center]
\tikzstyle{dashedrectangle}=[fill=white, draw=black, shape=rectangle, align=center, dashed]

% Edge styles
\tikzstyle{arrow->}=[->, line width=0.8pt]
\tikzstyle{new edge style 1}=[-, line width=0.8pt, draw=black]
\tikzstyle{dashed line}=[-, draw=red, densely dashed]
\tikzstyle{dashedArrow}=[->, line width=0.5pt, dashed=]


==> Bayesian Gaussian Copula (arXiv)/tikz/BCG_scheme.tikz <==
\resizebox{\columnwidth}{!}{
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
%---------------------------------------------------------------------------------------------------------------------
		\node [style=dashedrectangle] (3) at (-32.5, 6.5) {$h$};
		\node [style=none] (40) at (-32.5, 3.75) {};
%---------------------------------------------------------------------------------------------------------------------		
		\node [style=dashedrectangle] (6) at (-46.5, 6.5) {Phylogenetic tree\\$\boldsymbol{H} \sim \mathcal{T}$};
		\node [style=dashedrectangle] (43) at (-42.5, 6.5) {Latent space dimension \\$L$};
		\node [style=rectangle] (16) at (-44.25, 3.75) {Latent position\\$\textup{vec}[\boldsymbol{t}_{1},\ldots,\boldsymbol{t}_{p}] \sim \textup{N}_{pL}(\boldsymbol{0},\sigma^2 \boldsymbol{H} \otimes \boldsymbol{I}_{L})$};
		\node [style=rectangle] (11) at (-44.25, 1.25) {Inclusion probability\\$\pi_{jk}=\Phi(\boldsymbol{t}_{j}^{\top}\boldsymbol{t}_{k})$};
%---------------------------------------------------------------------------------------------------------------------		
		\node [style=dashedrectangle] (2) at (-35, 6.5) {$\lambda$};
		\node [style=rectangle] (13) at (-35, 1.25) {Concentration matrix \\$\boldsymbol{\Omega} \sim p(\boldsymbol{\Omega}|\boldsymbol{E},v_{0}^2)$};
		\node [style=none] (38) at (-35, 0.25) {};
		\node [style=none] (42) at (-34.5, 0.25) {};
		\node [style=nobound] (37) at (-34.5, -1.25) {Truncated \\ Gaussian copula};
%---------------------------------------------------------------------------------------------------------------------		
		\node [style=dashedrectangle] (9) at (-39.0, 6.5) {$a_{\sigma^2},b_{\sigma^2}$};
		\node [style=rectangle] (15) at (-39.0, 3.75) {Tree scale\\$\sigma^2 \sim \textup{IG}(a_{\sigma^2},b_{\sigma^2})$};
		\node [style=rectangle] (12) at (-39.0, 1.25) {Edge indicator \\ $e_{jk} \sim \textup{Bern}(\pi_{jk})$};
		\node [style=rectangle] (20) at (-41, -1.25) {$\boldsymbol{z}  \sim \textup{N}_{p}(0,\boldsymbol{\Omega}^{-1})$ };
%---------------------------------------------------------------------------------------------------------------------		
		\node [style=dashedrectangle] (4) at (-29.5, 6.5) {$a_{v_{0}^2},b_{v_{0}^2}$};
		\node [style=rectangle] (30) at (-29.5, 3.75) {Spike variance \\$v_{0}^2 \sim \textup{IG}(a_{v_{0}^2},b_{v_{0}^2})$\\Slab variance\\$v_{1}^2=hv_{0}^2$};
		\node [style=none] (39) at (-29.5, 0.25) {};
		\node [style=rectangle] (5) at (-29.5, 1.25) {Thresholds\\$p(\boldsymbol{\delta})\propto 1 $};
		\node [style=ellipse] (21) at (-29.5, -1.25) {Observed data \\ $\boldsymbol{x}$};
		\node [style=none] (23) at (-48.25, -0.25) {};
		\node [style=none] (24) at (-27.75, -0.25) {};
		\node [style=none] (25) at (-48.25, 5.5) {};
		\node [style=none] (26) at (-28.75, 5.5) {};
		\node [style=leftAligned] (27) at (-48.05, 7.25) {Hyperparameter};
		\node [style=leftAligned] (28) at (-48.05, 4.75) {Parameters};
		\node [style=leftAligned] (29) at (-48.05, -1) {Data};
		%\node [style=nobound] (33) at (-44.25, 2.5) {Similarity measure};
		\node [style=none] (41) at (-41, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow->] (11) to (12);
		\draw [style=arrow->] (2) to (13);
		\draw [style=arrow->] (9) to (15);
		\draw [style=dashed line] (25.center) to (26.center);
		\draw [style=dashed line] (23.center) to (24.center);
		\draw [style=arrow->] (12) to (13);
		\draw [style=arrow->] (4) to (30);
		\draw [style=arrow->] (16) to (11);
		%\draw [style=arrow->] in=90, out=-90] (16) to (33);
		%\draw [style=arrow->, in=90, out=-90] (33) to (11);
		\draw [style=arrow->] (6) to (16);
		\draw [style=arrow->] (43) to (16);
		\draw [style=arrow->, in=360, out=180] (15) to (16);
		\draw [style=arrow->] (20) to (37);
		\draw [style=arrow->] (37) to (21);
		\draw [style=arrow->] (30) to (13);
		\draw [style=new edge style 1] (3) to (40.center);
		\draw [style=arrow->] (40.center) to (30);
		\draw (13) to (38.center);
		\draw (5) to (39.center);
		\draw [style=new edge style 1] (39.center) to (42.center);
		\draw [style=new edge style 1] (38.center) to (41.center);
		\draw [style=arrow->] (42.center) to (37);
		\draw [style=arrow->] (41.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

}

==> Bayesian Gaussian Copula (arXiv)/tikz/BCG_scheme_copy.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dashedrectangle] (2) at (-36, 6.5) {$\lambda$};
		\node [style=dashedrectangle] (3) at (-34.25, 6.5) {$h$};
		\node [style=dashedrectangle] (4) at (-31.25, 6.5) {$a_{v_{0}^2},b_{v_{0}^2}$};
		\node [style=rectangle] (5) at (-31.25, 1.25) {Thresholds\\$p(\delta)\propto 1 $};
		\node [style=dashedrectangle] (6) at (-44.25, 6.5) {Phylogenetic tree\\$H \sim \mathcal{T}$};
		\node [style=dashedrectangle] (9) at (-40.5, 6.5) {$a_{\sigma^2},b_{\sigma^2}$};
		\node [style=rectangle] (11) at (-44.25, 1.25) {Inclusion probability\\$\pi_{jk}=\Phi(t_{j}^{\top}t_{k})$};
		\node [style=rectangle] (12) at (-40.5, 1.25) {Edge indicator \\ $e_{jk} \sim Bern(\pi_{jk})$};
		\node [style=rectangle] (13) at (-36, 1.25) {Concentration matrix \\$\Omega \sim p(\Omega|E,v_{0}^2)$};
		\node [style=rectangle] (15) at (-40.5, 3.75) {Tree scale\\$\sigma^2 \sim IG(a_{\sigma^2},b_{\sigma^2})$};
		\node [style=rectangle] (16) at (-44.25, 3.75) {Latent position\\$t_{j} \sim N(0,\sigma^2 H)$};
		\node [style=rectangle] (20) at (-41, -1.25) {$z  \sim N_{p}(0,\Omega^{-1})$ };
		\node [style=ellipse] (21) at (-31.25, -1.25) {Observed data \\ $x$};
		\node [style=none] (23) at (-47.25, -0.25) {};
		\node [style=none] (24) at (-27.75, -0.25) {};
		\node [style=none] (25) at (-47.25, 5.5) {};
		\node [style=none] (26) at (-27.75, 5.5) {};
		\node [style=leftAligned] (27) at (-47.05, 7.25) {Hyperparameter};
		\node [style=leftAligned] (28) at (-47.05, 4.75) {Parameters};
		\node [style=leftAligned] (29) at (-47.05, -1) {Data};
		\node [style=rectangle] (30) at (-31.25, 3.75) {Spike variance \\$v_{0}^2 \sim IG(a_{v_{0}^2},b_{v_{0}^2})$\\Slab variance\\$v_{1}^2=hv_{0}^2$};
		\node [style=nobound] (33) at (-44.25, 2.5) {Similarity measure};
		\node [style=nobound] (37) at (-35.75, -1.25) {Truncated \\ Gaussian copula};
		\node [style=none] (38) at (-36, 0.25) {};
		\node [style=none] (39) at (-31.25, 0.25) {};
		\node [style=none] (40) at (-34.25, 3.75) {};
		\node [style=none] (41) at (-41, 0.25) {};
		\node [style=none] (42) at (-35.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow->] (11) to (12);
		\draw [style=arrow->] (2) to (13);
		\draw [style=arrow->] (9) to (15);
		\draw [style=dashed line] (25.center) to (26.center);
		\draw [style=dashed line] (23.center) to (24.center);
		\draw [style=arrow->] (12) to (13);
		\draw [style=arrow->] (4) to (30);
		\draw [style=arrow->, in=90, out=-90] (16) to (33);
		\draw [style=arrow->, in=90, out=-90] (33) to (11);
		\draw [style=arrow->] (6) to (16);
		\draw [style=arrow->, in=360, out=180] (15) to (16);
		\draw [style=arrow->] (20) to (37);
		\draw [style=arrow->] (37) to (21);
		\draw [style=arrow->] (30) to (13);
		\draw [style=new edge style 1] (3) to (40.center);
		\draw [style=arrow->] (40.center) to (30);
		\draw (13) to (38.center);
		\draw (5) to (39.center);
		\draw [style=new edge style 1] (39.center) to (42.center);
		\draw [style=new edge style 1] (38.center) to (41.center);
		\draw [style=arrow->] (42.center) to (37);
		\draw [style=arrow->] (41.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}


==> Bayesian Gaussian Copula (arXiv)/tikz/BCG_scheme_old.tikz <==
\resizebox{\columnwidth}{!}{
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dashedrectangle] (2) at (-37.5, 6.5) {$\lambda$};
		\node [style=dashedrectangle] (3) at (-33.75, 6.5) {$h$};
		\node [style=dashedrectangle] (4) at (-30.25, 6.5) {$a_{v_{0}^2},b_{v_{0}^2}$};
		\node [style=rectangle] (5) at (-32.5, 0) {Thresholds\\$p(\delta)\propto 1 $};
		\node [style=dashedrectangle] (6) at (-44.75, 6.5) {Phylogenetic tree\\$\mathcal{T}$};
		\node [style=dashedrectangle] (9) at (-41, 6.5) {$a_{\sigma^2},b_{\sigma^2}$};
		\node [style=rectangle] (11) at (-44.75, 0.25) {Inclusion probability\\$\pi_{jk}=\Phi(u_{j}^{\top}u_{k})$};
		\node [style=rectangle] (12) at (-41, 0.25) {Edge indicator \\ $e_{jk} \sim Bern(\pi_{jk})$};
		\node [style=rectangle] (13) at (-37.5, 2) {Concentration matrix \\$\Omega \sim p(\Omega|E,v_{0}^2)$};
		\node [style=rectangle] (15) at (-41, 3.75) {Tree scale\\$\sigma^2 \sim invG(a_{\sigma^2},b_{\sigma^2})$};
		\node [style=rectangle] (16) at (-44.75, 3.75) {Latent position\\$u_{j} \sim N(0,\sigma^2 H)$};
		\node [style=rectangle] (20) at (-37.5, -2.25) {$z  \sim N_{p}(0,\Omega^{-1})$ };
		\node [style=diamond] (21) at (-29.5, -2.25) {$x$};
		\node [style=none] (23) at (-47.25, -1.25) {};
		\node [style=none] (24) at (-28.25, -1.25) {};
		\node [style=none] (25) at (-47.25, 5.5) {};
		\node [style=none] (26) at (-28.25, 5.5) {};
		\node [style=leftAligned] (27) at (-47.05, 7.25) {Hyperparameter};
		\node [style=leftAligned] (28) at (-47.05, 4.75) {Parameters};
		\node [style=leftAligned] (29) at (-47.05, -2) {Data};
		\node [style=rectangle] (30) at (-30.25, 3.25) {Spike variance \\$v_{0}^2 \sim invG(a_{v_{0}^2},b_{v_{0}^2})$};
		\node [style=nobound] (33) at (-44.75, 2) {Similarity measure};
		\node [style=dashedrectangle] (35) at (-33.75, 3.25) {Slab variance\\$hv_{0}^2$};
		\node [style=nobound] (37) at (-32.5, -2.25) {Truncated \\ Gaussian copula};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow->] (11) to (12);
		\draw [style=arrow->] (2) to (13);
		\draw [style=arrow->] (9) to (15);
		\draw [style=dashed line] (25.center) to (26.center);
		\draw [style=dashed line] (23.center) to (24.center);
		\draw [style=arrow->] (12) to (13);
		\draw [style=arrow->] (13) to (20);
		\draw [style=arrow->] (4) to (30);
		\draw [style=arrow->, in=-30, out=-135, looseness=1.25] (30) to (13);
		\draw [style=new edge style 1] (16) to (33);
		\draw [style=new edge style 1] (33) to (11);
		\draw [style=arrow->] (6) to (16);
		\draw [style=arrow->, in=360, out=180] (15) to (16);
		\draw [style=arrow->] (30) to (35);
		\draw [style=arrow->] (3) to (35);
		\draw [style=arrow->] (35) to (13);
		\draw [style=arrow->] (20) to (37);
		\draw [style=arrow->] (37) to (21);
		\draw [style=arrow->] (5) to (37);
	\end{pgfonlayer}
\end{tikzpicture}
}

==> tikz/BCG_scheme.tikz <==
\resizebox{\columnwidth}{!}{
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
%---------------------------------------------------------------------------------------------------------------------
		\node [style=dashedrectangle] (3) at (-32.5, 6.5) {$h$};
		\node [style=none] (40) at (-32.5, 3.75) {};
%---------------------------------------------------------------------------------------------------------------------		
		\node [style=dashedrectangle] (6) at (-46.5, 6.5) {Phylogenetic tree\\$\boldsymbol{H} \sim \mathcal{T}$};
		\node [style=dashedrectangle] (43) at (-42.5, 6.5) {Latent space dimension \\$L$};
		\node [style=rectangle] (16) at (-44.25, 3.75) {Latent position\\$\textup{vec}[\boldsymbol{t}_{1},\ldots,\boldsymbol{t}_{p}] \sim \textup{N}_{pL}(\boldsymbol{0},\sigma^2 \boldsymbol{H} \otimes \boldsymbol{I}_{L})$};
		\node [style=rectangle] (11) at (-44.25, 1.25) {Inclusion probability\\$\pi_{jk}=\Phi(\boldsymbol{t}_{j}^{\top}\boldsymbol{t}_{k})$};
%---------------------------------------------------------------------------------------------------------------------		
		\node [style=dashedrectangle] (2) at (-35, 6.5) {$\lambda$};
		\node [style=rectangle] (13) at (-35, 1.25) {Concentration matrix \\$\boldsymbol{\Omega} \sim p(\boldsymbol{\Omega}|\boldsymbol{E},v_{0}^2)$};
		\node [style=none] (38) at (-35, 0.25) {};
		\node [style=none] (42) at (-34.5, 0.25) {};
		\node [style=nobound] (37) at (-34.5, -1.25) {Truncated \\ Gaussian copula};
%---------------------------------------------------------------------------------------------------------------------		
		\node [style=dashedrectangle] (9) at (-39.0, 6.5) {$a_{\sigma^2},b_{\sigma^2}$};
		\node [style=rectangle] (15) at (-39.0, 3.75) {Tree scale\\$\sigma^2 \sim \textup{IG}(a_{\sigma^2},b_{\sigma^2})$};
		\node [style=rectangle] (12) at (-39.0, 1.25) {Edge indicator \\ $e_{jk} \sim \textup{Bern}(\pi_{jk})$};
		\node [style=rectangle] (20) at (-41, -1.25) {$\boldsymbol{z}  \sim \textup{N}_{p}(0,\boldsymbol{\Omega}^{-1})$ };
%---------------------------------------------------------------------------------------------------------------------		
		\node [style=dashedrectangle] (4) at (-29.5, 6.5) {$a_{v_{0}^2},b_{v_{0}^2}$};
		\node [style=rectangle] (30) at (-29.5, 3.75) {Spike variance \\$v_{0}^2 \sim \textup{IG}(a_{v_{0}^2},b_{v_{0}^2})$\\Slab variance\\$v_{1}^2=hv_{0}^2$};
		\node [style=none] (39) at (-29.5, 0.25) {};
		\node [style=rectangle] (5) at (-29.5, 1.25) {Thresholds\\$p(\boldsymbol{\delta})\propto 1 $};
		\node [style=ellipse] (21) at (-29.5, -1.25) {Observed data \\ $\boldsymbol{x}$};
		\node [style=none] (23) at (-48.25, -0.25) {};
		\node [style=none] (24) at (-27.75, -0.25) {};
		\node [style=none] (25) at (-48.25, 5.5) {};
		\node [style=none] (26) at (-28.75, 5.5) {};
		\node [style=leftAligned] (27) at (-48.05, 7.25) {Hyperparameter};
		\node [style=leftAligned] (28) at (-48.05, 4.75) {Parameters};
		\node [style=leftAligned] (29) at (-48.05, -1) {Data};
		%\node [style=nobound] (33) at (-44.25, 2.5) {Similarity measure};
		\node [style=none] (41) at (-41, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow->] (11) to (12);
		\draw [style=arrow->] (2) to (13);
		\draw [style=arrow->] (9) to (15);
		\draw [style=dashed line] (25.center) to (26.center);
		\draw [style=dashed line] (23.center) to (24.center);
		\draw [style=arrow->] (12) to (13);
		\draw [style=arrow->] (4) to (30);
		\draw [style=arrow->] (16) to (11);
		%\draw [style=arrow->] in=90, out=-90] (16) to (33);
		%\draw [style=arrow->, in=90, out=-90] (33) to (11);
		\draw [style=arrow->] (6) to (16);
		\draw [style=arrow->] (43) to (16);
		\draw [style=arrow->, in=360, out=180] (15) to (16);
		\draw [style=arrow->] (20) to (37);
		\draw [style=arrow->] (37) to (21);
		\draw [style=arrow->] (30) to (13);
		\draw [style=new edge style 1] (3) to (40.center);
		\draw [style=arrow->] (40.center) to (30);
		\draw (13) to (38.center);
		\draw (5) to (39.center);
		\draw [style=new edge style 1] (39.center) to (42.center);
		\draw [style=new edge style 1] (38.center) to (41.center);
		\draw [style=arrow->] (42.center) to (37);
		\draw [style=arrow->] (41.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

}

==> tikz/BCG_scheme_copy.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dashedrectangle] (2) at (-36, 6.5) {$\lambda$};
		\node [style=dashedrectangle] (3) at (-34.25, 6.5) {$h$};
		\node [style=dashedrectangle] (4) at (-31.25, 6.5) {$a_{v_{0}^2},b_{v_{0}^2}$};
		\node [style=rectangle] (5) at (-31.25, 1.25) {Thresholds\\$p(\delta)\propto 1 $};
		\node [style=dashedrectangle] (6) at (-44.25, 6.5) {Phylogenetic tree\\$H \sim \mathcal{T}$};
		\node [style=dashedrectangle] (9) at (-40.5, 6.5) {$a_{\sigma^2},b_{\sigma^2}$};
		\node [style=rectangle] (11) at (-44.25, 1.25) {Inclusion probability\\$\pi_{jk}=\Phi(t_{j}^{\top}t_{k})$};
		\node [style=rectangle] (12) at (-40.5, 1.25) {Edge indicator \\ $e_{jk} \sim Bern(\pi_{jk})$};
		\node [style=rectangle] (13) at (-36, 1.25) {Concentration matrix \\$\Omega \sim p(\Omega|E,v_{0}^2)$};
		\node [style=rectangle] (15) at (-40.5, 3.75) {Tree scale\\$\sigma^2 \sim IG(a_{\sigma^2},b_{\sigma^2})$};
		\node [style=rectangle] (16) at (-44.25, 3.75) {Latent position\\$t_{j} \sim N(0,\sigma^2 H)$};
		\node [style=rectangle] (20) at (-41, -1.25) {$z  \sim N_{p}(0,\Omega^{-1})$ };
		\node [style=ellipse] (21) at (-31.25, -1.25) {Observed data \\ $x$};
		\node [style=none] (23) at (-47.25, -0.25) {};
		\node [style=none] (24) at (-27.75, -0.25) {};
		\node [style=none] (25) at (-47.25, 5.5) {};
		\node [style=none] (26) at (-27.75, 5.5) {};
		\node [style=leftAligned] (27) at (-47.05, 7.25) {Hyperparameter};
		\node [style=leftAligned] (28) at (-47.05, 4.75) {Parameters};
		\node [style=leftAligned] (29) at (-47.05, -1) {Data};
		\node [style=rectangle] (30) at (-31.25, 3.75) {Spike variance \\$v_{0}^2 \sim IG(a_{v_{0}^2},b_{v_{0}^2})$\\Slab variance\\$v_{1}^2=hv_{0}^2$};
		\node [style=nobound] (33) at (-44.25, 2.5) {Similarity measure};
		\node [style=nobound] (37) at (-35.75, -1.25) {Truncated \\ Gaussian copula};
		\node [style=none] (38) at (-36, 0.25) {};
		\node [style=none] (39) at (-31.25, 0.25) {};
		\node [style=none] (40) at (-34.25, 3.75) {};
		\node [style=none] (41) at (-41, 0.25) {};
		\node [style=none] (42) at (-35.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow->] (11) to (12);
		\draw [style=arrow->] (2) to (13);
		\draw [style=arrow->] (9) to (15);
		\draw [style=dashed line] (25.center) to (26.center);
		\draw [style=dashed line] (23.center) to (24.center);
		\draw [style=arrow->] (12) to (13);
		\draw [style=arrow->] (4) to (30);
		\draw [style=arrow->, in=90, out=-90] (16) to (33);
		\draw [style=arrow->, in=90, out=-90] (33) to (11);
		\draw [style=arrow->] (6) to (16);
		\draw [style=arrow->, in=360, out=180] (15) to (16);
		\draw [style=arrow->] (20) to (37);
		\draw [style=arrow->] (37) to (21);
		\draw [style=arrow->] (30) to (13);
		\draw [style=new edge style 1] (3) to (40.center);
		\draw [style=arrow->] (40.center) to (30);
		\draw (13) to (38.center);
		\draw (5) to (39.center);
		\draw [style=new edge style 1] (39.center) to (42.center);
		\draw [style=new edge style 1] (38.center) to (41.center);
		\draw [style=arrow->] (42.center) to (37);
		\draw [style=arrow->] (41.center) to (20);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/BCG_scheme_old.tikz <==
\resizebox{\columnwidth}{!}{
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dashedrectangle] (2) at (-37.5, 6.5) {$\lambda$};
		\node [style=dashedrectangle] (3) at (-33.75, 6.5) {$h$};
		\node [style=dashedrectangle] (4) at (-30.25, 6.5) {$a_{v_{0}^2},b_{v_{0}^2}$};
		\node [style=rectangle] (5) at (-32.5, 0) {Thresholds\\$p(\delta)\propto 1 $};
		\node [style=dashedrectangle] (6) at (-44.75, 6.5) {Phylogenetic tree\\$\mathcal{T}$};
		\node [style=dashedrectangle] (9) at (-41, 6.5) {$a_{\sigma^2},b_{\sigma^2}$};
		\node [style=rectangle] (11) at (-44.75, 0.25) {Inclusion probability\\$\pi_{jk}=\Phi(u_{j}^{\top}u_{k})$};
		\node [style=rectangle] (12) at (-41, 0.25) {Edge indicator \\ $e_{jk} \sim Bern(\pi_{jk})$};
		\node [style=rectangle] (13) at (-37.5, 2) {Concentration matrix \\$\Omega \sim p(\Omega|E,v_{0}^2)$};
		\node [style=rectangle] (15) at (-41, 3.75) {Tree scale\\$\sigma^2 \sim invG(a_{\sigma^2},b_{\sigma^2})$};
		\node [style=rectangle] (16) at (-44.75, 3.75) {Latent position\\$u_{j} \sim N(0,\sigma^2 H)$};
		\node [style=rectangle] (20) at (-37.5, -2.25) {$z  \sim N_{p}(0,\Omega^{-1})$ };
		\node [style=diamond] (21) at (-29.5, -2.25) {$x$};
		\node [style=none] (23) at (-47.25, -1.25) {};
		\node [style=none] (24) at (-28.25, -1.25) {};
		\node [style=none] (25) at (-47.25, 5.5) {};
		\node [style=none] (26) at (-28.25, 5.5) {};
		\node [style=leftAligned] (27) at (-47.05, 7.25) {Hyperparameter};
		\node [style=leftAligned] (28) at (-47.05, 4.75) {Parameters};
		\node [style=leftAligned] (29) at (-47.05, -2) {Data};
		\node [style=rectangle] (30) at (-30.25, 3.25) {Spike variance \\$v_{0}^2 \sim invG(a_{v_{0}^2},b_{v_{0}^2})$};
		\node [style=nobound] (33) at (-44.75, 2) {Similarity measure};
		\node [style=dashedrectangle] (35) at (-33.75, 3.25) {Slab variance\\$hv_{0}^2$};
		\node [style=nobound] (37) at (-32.5, -2.25) {Truncated \\ Gaussian copula};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow->] (11) to (12);
		\draw [style=arrow->] (2) to (13);
		\draw [style=arrow->] (9) to (15);
		\draw [style=dashed line] (25.center) to (26.center);
		\draw [style=dashed line] (23.center) to (24.center);
		\draw [style=arrow->] (12) to (13);
		\draw [style=arrow->] (13) to (20);
		\draw [style=arrow->] (4) to (30);
		\draw [style=arrow->, in=-30, out=-135, looseness=1.25] (30) to (13);
		\draw [style=new edge style 1] (16) to (33);
		\draw [style=new edge style 1] (33) to (11);
		\draw [style=arrow->] (6) to (16);
		\draw [style=arrow->, in=360, out=180] (15) to (16);
		\draw [style=arrow->] (30) to (35);
		\draw [style=arrow->] (3) to (35);
		\draw [style=arrow->] (35) to (13);
		\draw [style=arrow->] (20) to (37);
		\draw [style=arrow->] (37) to (21);
		\draw [style=arrow->] (5) to (37);
	\end{pgfonlayer}
\end{tikzpicture}
}
